The Hagedorn temperature of AdS5/CFT4 at finite coupling via the Quantum Spectral Curve

Building on the recently established connection between the Hagedorn temperature and integrability [Phys.Rev.Lett. 120 (2018) no.7, 071605], we show how the Quantum Spectral Curve formalism can be used to calculate the Hagedorn temperature of AdS5/CFT4 for any value of the 't Hooft coupling. We solve this finite system of finite-difference equations perturbatively at weak coupling and numerically at finite coupling. We confirm previous results at weak coupling and obtain the previously unknown three-loop Hagedorn temperature. Our finite-coupling results interpolate between weak and strong coupling and allow us to extract the first perturbative order at strong coupling. Our results indicate that the Hagedorn temperature for large 't Hooft coupling approaches that of type IIB string theory in ten-dimensional Minkowski space.

==> datagsqroot.csv <==
0,0.3796629
0.025,0.3796632
0.05,0.3796676
0.075,0.3796869
0.1,0.3797387
0.125,0.379848
0.15,0.3800462
0.175,0.3803712
0.2,0.3808667
0.225,0.3815809
0.25,0.3825645
0.275,0.3838693
0.3,0.3855451
0.325,0.3876373
0.35,0.3901835
0.375,0.3932119
0.4,0.3967389
0.425,0.4007687
0.45,0.4052939
0.475,0.4102964
0.5,0.4157497
0.525,0.4216214
0.55,0.4278757
0.575,0.4344759
0.6,0.441386
0.625,0.4485724
0.65,0.4560042
0.675,0.4636541
0.7,0.4714977
0.725,0.4795142
0.75,0.4876851
0.775,0.4959946
0.8,0.5044289
0.825,0.512976
0.85,0.5216251
0.875,0.530367
0.9,0.5391933
0.925,0.5480967
0.95,0.5570706
0.975,0.5661091
1.,0.5752069
1.025,0.5843593
1.05,0.5935619
1.075,0.6028109
1.1,0.6121027
1.125,0.6214342
1.15,0.6308023
1.175,0.6402046
1.2,0.6496386
1.225,0.659102
1.25,0.6685929
1.275,0.6781089
1.3,0.6876492
1.325,0.6972117
1.35,0.706795
1.375,0.7163979
1.4,0.7260191
1.425,0.7356574
1.45,0.7453119
1.475,0.7549815
1.5,0.7646654
1.525,0.7743626
1.55,0.7840725
1.575,0.7937943
1.6,0.8035273
1.625,0.813271
1.65,0.8230246
1.675,0.8327878
1.7,0.8425599
1.725,0.8523406
1.75,0.8621292
1.775,0.8719256
1.8,0.8817287


==> datagsquared.csv <==
0,0.379662858750103
0.002,0.381164331609736
0.004,0.382632570618588
0.006,0.384069166555621
0.008,0.385475594730229
0.01,0.386853226269878
0.012,0.388203338021399
0.014,0.389527121269703
0.016,0.390825689443064
0.018,0.39210008494615
0.02,0.393351285239197
0.022,0.39458020826313
0.024,0.395787717295092
0.026,0.396974625306205
0.028,0.398141698882874
0.03,0.39928966176415
0.032,0.400419198040365
0.034,0.401530955052018
0.036,0.402625546022694
0.038,0.403703552455377
0.04,0.404765526317708
0.042,0.405811992038568
0.044,0.406843448335568
0.046,0.407860369890667
0.048,0.408863208889116
0.05,0.40985239643511
0.052,0.410828343856045
0.054,0.411791443905904
0.056,0.412742071877168
0.058,0.413680586629582
0.06,0.414607331543276
0.062,0.415522635402904
0.064,0.416426813218804
0.066,0.417320166990562
0.068,0.418202986417842
0.07,0.419075549562835
0.072,0.419938123468289
0.074,0.420790964734695
0.076,0.421634320059858
0.078,0.422468426743796
0.08,0.423293513161636
0.082,0.424109799206942
0.084,0.424917496707682
0.086,0.425716809816858
0.088,0.426507935379655
0.09,0.427291063278787
0.092,0.42806637675959
0.094,0.428834052736294
0.096,0.429594262080764
0.098,0.430347169894917
0.1,0.43109293576791

